How Useful are Gradients for OOD Detection Really?

One critical challenge in deploying highly performant machine learning models in real-life applications is out of distribution (OOD) detection. Given a predictive model which is accurate on in distribution (ID) data, an OOD detection system will further equip the model with the option to defer prediction when the input is novel and the model has little confidence in prediction. There has been some recent interest in utilizing the gradient information in pre-trained models for OOD detection. While these methods have shown competitive performance, there are misconceptions about the true mechanism underlying them, which conflate their performance with the necessity of gradients. In this work, we provide an in-depth analysis and comparison of gradient based methods and elucidate the key components that warrant their OOD detection performance. We further propose a general, non-gradient based method of OOD detection which improves over previous baselines in both performance and computational efficiency.

==> abstract_text.txt <==


%%%%%%%%%%%% NEW Abstract BELOW %%%%%%%%%
One critical challenge in deploying highly performant machine learning models in real-life applications is out of distribution (OOD) detection. Given a predictive model which is accurate on in distribution (ID) data, an OOD detection system will further equip the model with the option to defer prediction when the input is novel and the model has little confidence in prediction. Many previous methods of formulating an OOD detector require additional training of auxiliary models or careful hyperparameter tuning. On the other hand, recent work in gradient-based methods claim to outperform current state of the art OOD methods across benchmark experiments with no additional training and hyperparameter tuning. We do an in-depth analysis on whether test-time gradients play an essential role for OOD detection.


%%%%%%%%%%%% Wishful Abstract BELOW %%%%%%%%%
One critical challenge in deploying highly performant machine learning models in real-life applications is out of distribution (OOD) detection. Given a predictive model which is accurate on in distribution (ID) data, an OOD detection system will further equip the model with the option to defer prediction when the input is novel and the model has little confidence in prediction.
There has been some recent interest in utilizing the gradient information
in pre-trained models for OOD detection. 
While these methods have shown competitive performance,
there are misconceptions about the true mechanism underlying them,
which conflate their performance with the necessity of gradients.
In this work, we provide an in-depth analysis and comparison of gradient based methods and elucidate the key components that warrant their OOD detection performance.
We further propose a general, non-gradient based method of OOD detection which improves over
previous baselines in both performance and computational efficiency.


%%%%%%%%%%%% ORIGINAL CMT Version BELOW %%%%%%%%%
One critical challenge in deploying highly performant machine learning models in real-life applications is out of distribution (OOD) detection. Given a predictive model which is accurate on in distribution (ID) data, an OOD detection system will further equip the model with the option to defer prediction when the input is novel and the model has little confidence in prediction. 

Many previous methods of formulating an OOD detector require additional training of auxiliary models or careful hyperparameter tuning. In this work, we show that an OOD detector can be derived through gradients alone. This method requires no additional training, no hyperparameter tuning, and outperforms current state of the art OOD methods across benchmark experiments. We further do an in-depth analysis on why test time gradients are well suited for OOD detection.


